Multilevel nested simulation for efficient risk estimation

We investigate the problem of computing a nested expectation of the form $\mathbb{P}[\mathbb{E}[X|Y] \!\geq\!0]\!=\!\mathbb{E}[\textrm{H}(\mathbb{E}[X|Y])]$ where $\textrm{H}$ is the Heaviside function. This nested expectation appears, for example, when estimating the probability of a large loss from a financial portfolio. We present a method that combines the idea of using Multilevel Monte Carlo (MLMC) for nested expectations with the idea of adaptively selecting the number of samples in the approximation of the inner expectation, as proposed by (Broadie et al., 2011). We propose and analyse an algorithm that adaptively selects the number of inner samples on each MLMC level and prove that the resulting MLMC method with adaptive sampling has an $\mathcal{O}\left( \varepsilon^{-2}|\log\varepsilon|^2 \right)$ complexity to achieve a root mean-squared error $\varepsilon$. The theoretical analysis is verified by numerical experiments on a simple model problem. We also present a stochastic root-finding algorithm that, combined with our adaptive methods, can be used to compute other risk measures such as Value-at-Risk (VaR) and Conditional Value-at-Risk (CVaR), with the latter being achieved with $\mathcal{O}\left(\varepsilon^{-2}\right)$ complexity.

==> imgs/model-heaviside/data.dat <==
x 1e-05 1.41421356237e-05 2e-05 2.82842712475e-05 4e-05 5.65685424949e-05 8e-05 0.00011313708499 0.00016 0.00022627416998 0.00032 0.000452548339959 0.00064 0.000905096679919 nan nan
y 7.89181984105e-06 1.086305976285e-05 1.792701704288e-05 2.290523307491e-05 3.48984945294e-05 4.95975702846e-05 6.36964291164e-05 8.26816205826e-05 0.000152576327257 0.0002005867283664 0.00025937113989 0.000417387434352 0.000502085235657 0.000650312984287 nan nan
y01 7.15703608072e-06 9.69655758798e-06 1.159063483925e-05 2.42533699247e-05 3.22497224234e-05 4.20473261946e-05 7.88393728784e-05 9.15940065884e-05 0.0001179347995466 0.0001550046211748 0.000273508615848 0.000358210576867 0.000439275195363 0.0005405775877095 nan nan
y02 8.41799040488e-06 1.092242521081e-05 1.275502698277e-05 1.641276001512e-05 3.606468066e-05 4.50425195309e-05 5.74377081507e-05 0.0001056355840412 0.0001240637097982 0.000149901876913 0.0002102316948972 0.000424815975072 0.000439639554936 0.000573328275653 nan nan
y03 9.24034218301e-06 1.161553849349e-05 1.846259354414e-05 2.241104090636e-05 2.782186821307e-05 3.494491535141e-05 7.73729105758e-05 8.66710399565e-05 0.0001238384334631 0.0001676722105481 0.0002509728228404 0.0002767679597175 0.000567073602116 0.000735214950271 nan nan
y04 7.01062073241e-06 7.98397713834e-06 1.80994792602e-05 2.104224704727e-05 2.791776635074e-05 3.002213226076e-05 7.81321796029e-05 8.96722295582e-05 0.0001195202342418 0.0001587995534289 0.000271438830401 0.0003175404123934 0.000463596047924 0.0005999462315 nan nan
y05 1.89629174652053e-06 6.42660650315707e-06 6.25489553978537e-06 3.08527809218459e-06 8.91008732543941e-06 2.43140285477658e-05 2.5634225902342e-05 1.03340127875669e-05 9.23197294897676e-06 0.00013070702314117 0.000164971624290154 0.000172160143623725 0.00010817712715926 0.000136469555154495 nan nan
y06 2.06696161765552e-06 1.68747545966838e-06 2.13476622879655e-06 2.96446723535571e-06 7.88287536089213e-06 1.62364384503205e-06 7.40519873258794e-06 1.82994728052006e-05 1.94719058191732e-05 9.79723185719553e-06 0.000230343989320505 0.000212136635814212 0.000291939435040071 0.000744056743320218 nan nan
y07 2.67161193010304e-06 3.45512286265698e-06 3.15140105235437e-06 3.22435104342655e-06 2.97404832619308e-06 1.97988433957089e-05 9.37785101534291e-06 1.45262017299634e-05 1.79290144964386e-05 4.83709828616348e-05 2.94289488520401e-05 8.5912211395759e-05 4.7229292888213e-05 3.62796398623161e-05 nan nan
y08 8.93628052547543e-06 7.94961630988869e-06 8.31597344250548e-06 1.01868017450789e-05 1.66416566502701e-05 1.38190589928332e-05 1.87355088544956e-05 5.57487528377795e-05 5.45410629297811e-05 3.26712624611376e-05 1.35376870449462e-05 0.000134494793793495 6.09756776518561e-06 0.000146164416160399 nan nan
y09 8.17133527605818e-07 9.91698327398177e-07 1.9074433352459e-06 5.14703807972042e-06 8.17568695761148e-06 9.37439955266128e-07 8.53774137100916e-06 1.76142923390167e-05 1.87154473750978e-05 6.28636626474298e-05 1.8265720023506e-05 3.71157907823397e-05 0.000106303024673741 0.000178138656717869 nan nan
x01 0.0004 0.000565685424948 0.0008 0.0011313708499 0.0016 0.002262741699796 0.0032 0.0045254833996 0.0064 0.0090509667992 0.0128 0.01810193359836 0.0256 0.03620386719676 nan nan
y10 84933.23450034 92085.7757134769 56701.479403536 58578.9048292538 38058.844422144 24203.0484390004 24116.5770686464 24576.8635024022 15694.9654011904 9337.83729605075 9432.6365356032 5546.95529593923 5582.501183488 5583.0481207323 nan nan
y11 9145.1606561148 9145.59197147357 9396.1432786432 6660.62539399234 6681.5224346656 6561.62336890328 4771.9717330944 4792.92222833931 4767.3487491072 4870.51327571232 3132.6732681216 3088.17457315307 3072.6602358784 3077.71809464469 nan nan
y12 8343.1345538872 8338.8086453699 8318.4734187048 8599.47417715277 6094.9882697664 6095.87891199487 6293.337649152 4370.37520487577 4344.4767916032 4296.78919025797 4047.78876928 2858.62209781267 2900.094615552 2896.6789316622 nan nan
y13 12140.8444975656 11918.811477779 9230.8103186944 9225.87724238965 9185.3356484672 9586.88305519833 6474.441904128 6470.25300113103 4563.5741057024 4577.42691206353 4585.3528162304 4544.83994213616 2904.5685747712 2886.0407087118 nan nan
y14 115262.34969069 119105.646864279 55161.807133092 54971.5860702521 55048.10585288 60864.2469363008 25977.6617316224 25610.280566853 25546.4231141376 25778.733554143 11827.452837888 11978.9844430641 11881.966206976 12089.5939018811 nan nan
y15 1.09798056821921e-06 1.18685496401202e-06 7.24692987728023e-07 7.44013094905011e-07 4.69339240646333e-07 2.82800778960747e-07 2.79143431091122e-07 2.81872476197084e-07 1.79767700195452e-07 1.08012585449449e-07 1.10194775390706e-07 6.82206542966754e-08 7.22004882812355e-08 7.55111328124966e-08 nan nan
y16 1.36381832671138e-07 1.36131568192819e-07 1.3861882171631e-07 9.61452594759998e-08 9.34653831481216e-08 8.98819953917195e-08 6.58445037841023e-08 6.64731353761404e-08 6.70097167967738e-08 7.00992431642453e-08 4.87057128907036e-08 5.17634277342906e-08 5.5267773437533e-08 5.71474609374911e-08 nan nan
y17 1.25086746811896e-07 1.24387864016848e-07 1.22733562850784e-07 1.24898543167345e-07 8.67615455627211e-08 8.53387802123784e-08 8.80534133911085e-08 6.1963339233507e-08 6.24318908690354e-08 6.34227416993807e-08 6.24940673828038e-08 4.84277343749704e-08 5.30700195312816e-08 5.54087890625542e-08 nan nan
y18 1.81735320997269e-07 1.78468351744796e-07 1.38201902198755e-07 1.37768976974841e-07 1.35691622543228e-07 1.39384852600099e-07 9.1686415100144e-08 9.22149932863732e-08 6.58566223145088e-08 6.7563293457206e-08 7.03734374999552e-08 7.50018066405106e-08 5.27630859375411e-08 5.38857421875051e-08 nan nan
y19 1.56115411295961e-06 1.61194797410177e-06 7.60706600761251e-07 7.57141388704381e-07 7.55634926605483e-07 8.34738628387222e-07 3.53769877624617e-07 3.36413574219613e-07 3.30631561279654e-07 3.29945263673079e-07 1.59665478515657e-07 1.6284165039024e-07 1.62933105468606e-07 1.76738867187604e-07 nan nan
x02 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
y20 0.0760625 0.022203125 0.012796875 0.008859375 0.00540625 0.002375 0.001453125 0.00068152218397365 0.000344653865089843 0.000174450342733178 8.72264172754083e-05 4.46720741562196e-05 2.22259951486864e-05 1.2351722095745e-05 5.78505536095734e-06 2.33915952564457e-06
y-err 0.00444583008575082 0.00272355396645466 0.00229066701811468 0.0018779001801504 0.0015534369872604 0.00127106297020201 0.0010383946947935 9.5379168334284e-07 1.78750213010903e-06 1.94806506931443e-06 2.12375422422231e-06 2.31573374955597e-06 2.52613520968445e-06 2.75263286596963e-06 3.00484622914389e-06 3.27521068076141e-06
y21 0.0760625 0.05503125 0.0463125 0.0346875 0.03003125 0.02671875 0.026 0.0256918083396392 0.0253461468544966 0.0251729467557871 0.0250856912996505 0.0250413579309946 0.0250111945498088 0.0250132317733515 0.0250151841183077 0.0250168971460181
y-err01 0.00444583008575082 0.00382436801850539 0.00352450737290755 0.00306878689434924 0.00286227819124763 0.00270441609678698 0.00266877781015955 2.8244268911945e-06 6.26958334989242e-06 8.10753758287777e-06 1.04999510216787e-05 1.36085270925276e-05 1.76353285422579e-05 2.28794889561637e-05 2.96494757857473e-05 3.84405007754565e-05
y22 0.0775625 0.035875 0.011921875 0.003798828125 0.00107696807891392 0.000293879261150085 7.37869930748223e-05 1.90370989565209e-05 4.3242170972519e-06 1.84882040405959e-06 nan nan nan nan nan nan
y-err02 0.0044858075755088 0.00258291968924582 0.00180441792959287 0.00125076426864429 1.4763142926694e-06 2.74441419903358e-06 2.68396400651776e-06 2.84492184064312e-06 2.77477660191782e-06 2.91561887927915e-06 nan nan nan nan nan nan
y23 0.0775625 0.04284375 0.03090625 0.02646875 0.0253908094290651 0.0251007826549177 0.0250238411915508 0.0250162016786117 0.0249884071685416 0.0250099127491056 nan nan nan nan nan nan
y-err03 0.0044858075755088 0.00339610745824097 0.00290236694030944 0.00269207980391635 4.40720399750433e-06 1.15157601030223e-05 1.59240337739772e-05 2.38747719046584e-05 3.28576299127789e-05 4.88495347850254e-05 nan nan nan nan nan nan
y24 0.07884375 0.0364765625 0.0120625 0.00439453125 0.00104403094793512 0.000379542706184177 9.03859842133966e-05 2.85001291418897e-05 6.84318105774161e-06 1.83827481510501e-06 nan nan nan nan nan nan
y-err04 0.0045195641305794 0.00259508946810277 0.00181205406017375 0.0012728714650313 1.48211398124124e-06 2.78512886759118e-06 2.67504907922462e-06 2.86646832908267e-06 2.7431535942203e-06 2.9061602022477e-06 nan nan nan nan nan nan
y25 0.07884375 0.04228125 0.0316875 0.02709375 0.0255097818873424 0.0251267500616801 0.0250435448949296 0.0250186956871452 0.0250176238646702 0.0249892346683252 nan nan nan nan nan nan
y-err05 0.0045195641305794 0.00337473106838686 0.00293763627925236 0.0027228036354925 4.40307316417268e-06 1.13948795178488e-05 1.54237551779901e-05 2.32024883603452e-05 3.13982842086204e-05 4.70132584781818e-05 nan nan nan nan nan nan
y26 0.08046875 0.0378984375 0.012234375 0.004060546875 0.000904857778421951 0.000557778928365418 9.06677543144858e-05 7.66478713314233e-05 1.06681596107e-05 8.47559291238568e-06 5.66670356163996e-07 nan nan nan nan nan
y-err06 0.00456187246527172 0.002554108885028 0.00180565576830167 0.00129535833772329 1.34522629494094e-06 2.57316629820423e-06 2.47194058815335e-06 2.73739713330927e-06 2.62644236456449e-06 2.88162176028732e-06 2.74819711955191e-06 nan nan nan nan nan
y27 0.08046875 0.0401875 0.03146875 0.0269375 0.0257537412574161 0.0251862151120085 0.0251056037110389 0.0250117016881829 0.0250146691169688 0.0250214176454893 0.0249871018184486 nan nan nan nan nan
y-err07 0.00456187246527172 0.00329370699020187 0.00292780960126838 0.00271515906442278 3.95621126924109e-06 9.9708487464184e-06 1.31574040670331e-05 1.9293646732841e-05 2.54171807957011e-05 3.73885192921503e-05 4.93701392744045e-05 nan nan nan nan nan
y28 0.077875 0.033609375 0.0132234020472498 0.00389822137471329 0.00102580240154098 0.000261011773978875 6.65780531767978e-05 1.81824137955259e-05 4.03167451309119e-06 1.69448754525585e-06 nan nan nan nan nan nan
y-err08 0.00449407373442723 0.00261930708101508 1.01128803516558e-06 1.50653125506302e-06 1.78390866417623e-06 2.1186669180064e-06 2.51860818396089e-06 2.99751034054337e-06 3.55966641836688e-06 4.22932303009897e-06 nan nan nan nan nan nan
y29 0.077875 0.04646875 0.0302713160706457 0.0263718015729713 0.0253445643913836 0.0250825327533291 0.0250174965021278 0.0250063986669507 0.025007063191686 0.0249516727412268 nan nan nan nan nan nan
y-err09 0.00449407373442723 0.0035301586696853 1.6191901471424e-06 3.25515484038072e-06 5.39288553787903e-06 9.03677383453511e-06 1.51835909256055e-05 2.55145273944241e-05 4.29090965783883e-05 7.20361225093683e-05 nan nan nan nan nan nan
y30 0.07027699609375 0.0263742087402344 0.0186565524902344 0.0125386989746094 0.0085801474609375 0.005744359375 0.00383382592773437 0.00285454842295007 0.00200806666219128 0.00141674147322332 0.00100052163246944 0.00070696689045237 0.000500357182343659 0.000352998184448133 0.00025050247538489 0.000177064273528149
y-err10 0.00394946138726854 0.00133138824081823 0.0011324416065945 0.000930987131594237 0.000773013803630304 0.000634637813294247 0.000518781399550376 4.76782090564308e-07 8.93673031502132e-07 9.7400150519413e-07 1.06186509645769e-06 1.15786199993389e-06 1.26306574181774e-06 1.37631554324288e-06 1.50242281409207e-06 1.63760526457994e-06
y31 0.07027699609375 0.0520028115234375 0.04416765234375 0.03348427734375 0.0291293740234375 0.0260048583984375 0.025324 0.0250317393238784 0.0247037196941269 0.0245392695074174 0.0244563993916692 0.0244142883239664 0.0243856346970004 0.0243875700096041 0.0243894246818349 0.0243910520032036
y-err11 0.00394946138726854 0.00351340917388163 0.00328270929562988 0.00291057437257051 0.00273435501177843 0.00259678228629456 0.00256539936978631 2.7163069834385e-06 6.03278857560369e-06 7.80340359539736e-06 1.01074276065774e-05 1.31006876259616e-05 1.69780052871951e-05 2.20266306280373e-05 2.85441730104759e-05 3.70073799231055e-05
y32 0.07154655859375 0.023720796875 0.0115766188964844 0.00556235113143921 0.00277676029308377 0.00138982808054886 0.000693098830368821 0.000346322721006726 0.000173752848573884 8.68666393529763e-05 nan nan nan nan nan nan
y-err12 0.00397534768953181 0.00119423554283002 0.000861822085115885 0.000597543915850754 7.02772690721731e-07 1.30406625396275e-06 1.27590188069222e-06 1.35209711290418e-06 1.31987892801596e-06 1.38977754676991e-06 nan nan nan nan nan nan
y33 0.07154655859375 0.0410081630859375 0.0299510537109375 0.0257681552734375 0.024746116225602 0.0244707333650283 0.0243976485635709 0.0243903913321867 0.0243639866757208 0.0243844170133877 nan nan nan nan nan nan
y-err13 0.00397534768953181 0.0031803517538454 0.00276890497140657 0.00258593223128555 4.24045781008409e-06 1.10850051161654e-05 1.53301976924813e-05 2.29847083506769e-05 3.16340326337421e-05 4.70288541718523e-05 nan nan nan nan nan nan
y34 0.0726274130859375 0.0239448510131836 0.01167480859375 0.00576071739196777 0.0028166678299823 0.00146337485324223 0.000734453466248968 0.000372294072068678 0.000186179235256006 9.31023755616948e-05 nan nan nan nan nan nan
y-err14 0.0039969860020608 0.00120423562373909 0.000860947187315889 0.000597219294889917 7.07504699283198e-07 1.31543577906908e-06 1.2645157024978e-06 1.35051355234058e-06 1.29338532257574e-06 1.36932066187542e-06 nan nan nan nan nan nan
y35 0.0726274130859375 0.0404935458984375 0.03068340234375 0.0263596787109375 0.0248590329154026 0.0244953964930179 0.0244163657540253 0.0243927605532592 0.0243917423608361 0.0243647728190166 nan nan nan nan nan nan
y-err15 0.0039969860020608 0.0031631139576045 0.00279916784090749 0.00261292835322838 4.23570809918866e-06 1.09682082131274e-05 1.4848125577064e-05 2.233740222541e-05 3.02276742223211e-05 4.52624569946165e-05 nan nan nan nan nan nan
y36 0.0739935302734375 0.0231945678100586 0.0115925075683594 0.00596605590438843 0.00290095384463878 0.00163514406744059 0.000863900799535152 0.000490896137791453 0.000260419702138817 0.000144912018401036 7.54906739867548e-05 nan nan nan nan nan
y-err16 0.00402381824405522 0.00115812093192937 0.000851706382363992 0.000619184387013133 6.43939267321297e-07 1.20026493892131e-06 1.15571379111614e-06 1.24752329330226e-06 1.1961751567182e-06 1.28120502750458e-06 1.21731901462075e-06 nan nan nan nan nan
y37 0.0739935302734375 0.03857246484375 0.0304784677734375 0.02621187109375 0.0250904860686621 0.0245518696803402 0.0244753123733432 0.0243861164668442 0.0243889354459374 0.0243953463044993 0.0243627465611631 nan nan nan nan nan
y-err17 0.00402381824405522 0.00309728024544542 0.00279074872917138 0.00260621948912234 3.80440380073205e-06 9.59662150417512e-06 1.26651483661477e-05 1.85744983458407e-05 2.44696731154792e-05 3.59943677599936e-05 4.75317220184138e-05 nan nan nan nan nan
y38 0.071810484375 0.0243938474121094 0.0114507933657302 0.00549978777797919 0.00270295468436012 0.00134411919695025 0.000671139656457909 0.000336510980123558 0.000167796934487382 8.38623186648097e-05 nan nan nan nan nan nan
y-err18 0.00398066509199606 0.00123019653884214 4.72225778785917e-07 7.10762744957592e-07 8.44746040124054e-07 1.00403967716453e-06 1.19456906215638e-06 1.42215013730022e-06 1.68771277394439e-06 2.01126134445051e-06 nan nan nan nan nan nan
y39 0.071810484375 0.0443094052734375 0.0293549634939968 0.0256763296547671 0.0247022174471946 0.0244533993040073 0.0243916213708938 0.0243810786926602 0.024381709982213 0.0243290867686415 nan nan nan nan nan nan
y-err19 0.00398066509199606 0.00328716688320572 1.54625038456882e-06 3.12727218565109e-06 5.18921523588387e-06 8.69899114009851e-06 1.46175098883171e-05 2.45637031380044e-05 4.1310004184638e-05 6.93574598725419e-05 nan nan nan nan nan nan
y40 32 64 128 256 512 1024 2048 4095.99999999292 8191.99999999929 16383.9999999869 32768.000000022 65536.000000027 131071.999999949 262143.999998951 524288.000000192 1048575.99999978
y41 32 128 373.02 1381.744 2645.44751993232 7080.64561488638 12992.7560929597 32869.8025553044 59328.9607240651 145699.805128825 nan nan nan nan nan nan
y42 32 128 359.868 1351.328 2393.19235022772 6508.84726981977 11041.9731068593 28744.1651738563 48098.1767625782 122267.63779423 nan nan nan nan nan nan
y43 32 128 350.724 1323.984 2248.40916239189 6174.89275745995 9953.90614342155 26356.1690013462 42004.0039870672 109377.381365092 173294.296306143 nan nan nan nan nan
y44 32 128 512.000000000119 2047.99999999817 8192.00000000157 32767.9999999985 131071.99999974 524288.000000285 2097152.00000255 8388608.00000038 nan nan nan nan nan nan
y45 8.50111246109375e-09 9.350478649125e-09 9.90927219390625e-09 1.26883387565625e-08 2.1494925022125e-08 2.62856483459375e-08 3.7312507629375e-08 5.30931481618165e-08 1.04506579484112e-07 2.10950449224183e-07 4.22193005946699e-07 8.45272210918523e-07 1.68862348645288e-06 3.39231665894575e-06 6.80730576142975e-06 1.36039975313419e-05
y46 6.71297311784375e-09 9.62615013121875e-09 1.3001263141625e-08 3.05622816085937e-08 4.25370714998774e-08 1.02894330655504e-07 1.87009214897476e-07 4.74409562982505e-07 8.42879748431495e-07 2.05902442210407e-06 nan nan nan nan nan nan
y47 8.3446502685625e-09 1.06543302535938e-08 1.25616788864063e-08 2.73734331130938e-08 3.88436343695875e-08 9.44504811751896e-08 1.58860757094431e-07 4.12983122228492e-07 6.88101464663155e-07 1.75238658655296e-06 nan nan nan nan nan nan
y48 7.90506601334375e-09 1.028180122375e-08 1.24648213386562e-08 2.6568770408625e-08 3.69170714660076e-08 9.12046981300359e-08 1.44060685191335e-07 3.79522343133165e-07 5.97781662509361e-07 1.57812157121413e-06 2.48976563907218e-06 nan nan nan nan nan
y49 7.59214162825e-09 9.78261232375e-09 1.20219209233928e-08 3.31310531800034e-08 1.0507229683599e-07 4.20989797305544e-07 1.69767905004138e-06 6.80101262829493e-06 2.72772199169285e-05 0.000108539341286571 nan nan nan nan nan nan
y50 1.53416996996676 1.41719197869978 1.42404910941267 1.30085084729244 1.21837733948938 1.10563930978024 1.04891663404776 0.996892838908386 0.949750432532572 0.91056702856286 0.877884192721107 0.850764969502036 0.827388791596806 0.80842557313 0.792285273950897 nan
y51 1.42098668441422 1.30714342008043 1.02477479399818 1.07246111208402 0.852989753873181 0.907872829657695 0.747966196695271 0.82918110465343 0.697540570395147 nan nan nan nan nan nan nan
y52 1.43859508654511 1.30197326687663 1.02425187519279 1.11039259322417 0.855272235027761 0.94244418287327 0.743636843870383 0.860437754129902 0.68936639533112 nan nan nan nan nan nan nan
y53 1.46796455545292 1.29634303458169 1.03207859309308 1.12435774566572 0.868076490900888 0.976727528756404 0.757551372353355 0.895416353739082 0.696691064595542 0.850655773694884 nan nan nan nan nan nan
y54 1.37850572837354 1.23885939881634 0.99743290355554 0.840552498463924 0.736986839999322 0.666509766032004 0.617590586526987 0.582951843561126 0.559251593906413 nan nan nan nan nan nan nan
y55 15 15 14 14 13 12 12 12 11 10 10 9 9 9 nan nan
y56 9 9 9 8 8 8 7 7 7 7 6 6 6 6 nan nan
y57 9 9 9 9 8 8 8 7 7 7 7 6 6 6 nan nan
y58 10 10 9 9 9 9 8 8 7 7 7 7 6 6 nan nan
y59 9 9 8 8 8 8 7 7 7 7 6 6 6 6 nan nan
y60 7 7 7 7 7 7 7 7 7 7 7 7 7 7 nan nan
y61 4 4 4 4 4 4 4 4 4 4 4 4 4 4 nan nan
y62 2 2 2 2 2 2 2 2 2 2 2 2 2 2 nan nan


==> imgs/model-heaviside/data_notdyn.dat <==
x 1e-05 1.41421356237e-05 2e-05 2.82842712475e-05 4e-05 5.65685424949e-05 8e-05 0.00011313708499 0.00016 0.00022627416998 0.00032 0.000452548339959 0.00064 0.000905096679919 nan nan
y 9.10102859667e-06 1.174650097353e-05 1.942253756407e-05 2.378920871866e-05 2.99460808958e-05 4.82242977181e-05 5.96845846808e-05 8.1646390895e-05 0.0001191239533507 0.0002115209262658 0.00027037100382 0.000416228936573 0.000542890015416 0.0007430997505 nan nan
y01 7.62106720953e-06 9.77323918891e-06 1.705972493895e-05 2.269041986973e-05 3.01022766054e-05 3.808833001619e-05 7.45787686361e-05 8.76549415285e-05 0.0001125735233012 0.0001609460490608 0.00029883619421 0.000341540468112 0.000437742649339 0.00057937836093 nan nan
y02 7.68340895189e-06 8.9546996542e-06 1.186865372e-05 2.43668296883e-05 2.957556840599e-05 3.652036449554e-05 7.51284577856e-05 9.36370335061e-05 0.0001209269895756 0.0001503519800998 0.000294712725624 0.000342575265197 0.000431377224944 0.000570965095318 nan nan
y03 9.61625988438e-06 1.088987605128e-05 1.406907775318e-05 1.878094425365e-05 3.74181633782e-05 4.33811584267e-05 7.96225046389e-05 9.06554451306e-05 0.0001115518271158 0.000148779295064 0.0001985952388374 0.000444798806248 0.000540024080711 0.000677966288547 nan nan
y04 7.19316807484e-06 9.60558718498e-06 1.537761191922e-05 2.202061096912e-05 2.932674835557e-05 4.07551203401e-05 5.87070599046e-05 9.12121448731e-05 0.0001094575834509 0.0001406712636165 0.0001911871511938 0.0002700777439252 0.0003648883799014 0.0004694215992063 nan nan
y05 1.02303552641098e-06 1.10832136360761e-05 1.38473894015258e-05 2.61358978548704e-05 2.61599019730184e-05 4.60429505450069e-05 4.99169277394795e-05 2.55894798525114e-05 1.48500074290715e-05 0.000105469662225948 1.05469654168647e-05 0.000121016736073259 0.000480863119843623 0.000749021772247224 nan nan
y06 9.06091558821459e-07 1.81480328066697e-06 1.276827044875e-06 5.13281559997442e-06 1.49117050598016e-06 1.13136589987677e-05 5.61193553990855e-06 6.68352962694824e-05 6.24978695380717e-05 8.30425792269426e-06 6.08392738587378e-05 7.27521059735517e-05 5.3128974846408e-05 4.93518840690675e-05 nan nan
y07 1.30050735148643e-06 3.0135484921541e-06 1.79587303411263e-06 2.755116721119e-06 1.3479509635924e-05 7.50752208590957e-06 1.37927479916568e-05 4.33283811181427e-05 4.63206266668736e-05 4.06917890664084e-05 0.000107189643175847 2.96553803356657e-05 0.000277628961014589 6.98794009233415e-05 nan nan
y08 7.31476402587861e-07 9.21748753556634e-07 9.84919862570544e-07 6.77917328725797e-06 3.99453254280903e-05 3.87499903886646e-05 4.5994353678299e-05 2.78784153890481e-05 4.33499386307233e-05 9.37253290694481e-06 2.67977939103908e-05 0.000117613030529963 0.000495870536893588 0.000410193881632624 nan nan
y09 5.11351018546782e-06 6.33814636725669e-06 6.82981469500923e-06 8.39634063044478e-06 1.03635571254042e-05 3.55288595109034e-05 4.87008060398378e-05 4.32452429723583e-05 6.18788784900216e-05 0.00014802812985688 0.000151105485515564 0.00025341427612589 0.000424215218720873 0.000987278096793578 nan nan
x01 0.0004 0.000565685424948 0.0008 0.0011313708499 0.0016 0.002262741699796 0.0032 0.0045254833996 0.0064 0.0090509667992 0.0128 0.01810193359836 0.0256 0.03620386719676 nan nan
y10 100748.63248177 67430.7528107348 48389.421123216 48414.2667613784 48710.3066538176 33233.5789899368 33286.9395939328 33326.2707491714 33649.4769209344 15287.2872313244 15347.3679097856 10196.6856322896 10337.6406708224 10271.2532271154 nan nan
y11 13192.861816428 12808.7056505059 9906.832923288 9904.41869098988 9892.9864173568 9966.61587025081 7287.9660982272 7308.92254087089 7286.4797392896 7455.27538485208 5002.291380224 5024.33841151133 4919.021535232 4922.84286075118 nan nan
y12 11445.902173516 11443.9291747839 11371.425307136 8666.16928340735 8662.6475528192 8394.91190988094 6505.0888732672 6508.58225665753 6524.3829469184 6314.22008034981 4543.3897222144 4541.79647651056 4514.561130496 4398.42955591893 nan nan
y13 10998.612474027 10997.5676929799 10966.042553444 11653.222631145 8327.9882237952 8089.51334296919 6277.0330730496 6247.72053403283 6240.8996552704 6247.42630033043 6207.8926061568 4431.48882410755 4438.7484041216 4357.44386580691 nan nan
y14 118958.75992167 111037.934372744 58604.103870824 58458.4563950775 58217.8197437792 58409.408829794 59532.6827495168 28265.4890525433 28572.271509504 29777.147514141 31073.8228871168 31860.5006732762 32461.950025728 38771.5153526972 nan nan
y15 1.7192741545193e-06 1.14546289910739e-06 8.2867065897028e-07 8.30980285837759e-07 8.3332278823872e-07 5.74578490447613e-07 5.72405609130368e-07 5.69012268067709e-07 5.74431359863219e-07 2.65977746582681e-07 2.67814453125018e-07 1.895192871091e-07 2.03458496093798e-07 2.19342578125152e-07 nan nan
y16 2.621294664859e-07 2.54834323404985e-07 1.9806506900788e-07 1.98762577248215e-07 1.98967321395824e-07 2.00666181182871e-07 1.52807987976128e-07 1.55162634277628e-07 1.55758673095603e-07 1.60425561523888e-07 1.12678588867205e-07 1.19860009765374e-07 1.23668847656264e-07 1.3228007812512e-07 nan nan
y17 2.287565838575e-07 2.28913987015938e-07 2.284635360718e-07 1.76530237198476e-07 1.77538067245792e-07 1.73374998473934e-07 1.3698074493408e-07 1.39192614746423e-07 1.41196478271488e-07 1.38282580566798e-07 1.03088330078106e-07 1.0523134765601e-07 1.09272265625027e-07 1.13261523437541e-07 nan nan
y18 2.234852340458e-07 2.23767770432281e-07 2.2292225980764e-07 2.375925464636e-07 1.73321498489248e-07 1.69574805450289e-07 1.34952999877952e-07 1.36063229370491e-07 1.37691333007923e-07 1.42777978515943e-07 1.44835937499986e-07 1.07947216796752e-07 1.14060351562506e-07 1.19275390625031e-07 nan nan
y19 1.8572436105724e-06 1.84114611563134e-06 9.7896909933088e-07 9.72843691256301e-07 9.6848471908512e-07 9.6682711410469e-07 9.78245483398144e-07 4.66660220338537e-07 4.74325305175962e-07 4.9323811035233e-07 5.13164672850944e-07 5.25976708983126e-07 5.39453027343688e-07 6.48426562500758e-07 nan nan
x02 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14 15
y20 0.0787776078500127 0.0212889121024044 0.0139939019459842 0.0084527222876146 0.00476951269051528 0.00256419438834929 0.00133529600682577 0.000682452249065121 0.000344159297792967 0.000174226081783867 8.75265994134894e-05 4.33786915031338e-05 2.18882281993195e-05 1.02012588701627e-05 6.16913276737408e-06 4.0899244500869e-06
y-err 1.04990810487204e-06 9.67210528713541e-07 1.05008227018963e-06 1.13546307329432e-06 1.2278547416979e-06 1.33061012620077e-06 1.44541378354116e-06 1.57273646984749e-06 1.71303823313072e-06 1.86691992812499e-06 2.03571682473437e-06 2.21953524762798e-06 2.4188007419281e-06 2.63827539136305e-06 2.87752315428613e-06 3.1590686646918e-06
y21 0.0787776078500127 0.0574848802952292 0.0434962818955536 0.0350397232596019 0.0302767198734249 0.027698984644878 0.0263643961728947 0.0256935275159902 0.0253493234615952 0.0251692388741112 0.0250874561196708 0.0250460485183224 0.0250289084944576 0.0250165393534523 0.0250041315164049 0.0249727710847125
y-err01 1.04990810487204e-06 1.39263499157605e-06 1.58962567951143e-06 1.87426029227972e-06 2.28406005857093e-06 2.85480254623438e-06 3.62839592772668e-06 4.65731951438883e-06 6.00740679928408e-06 7.76778827015281e-06 1.0059895613361e-05 1.30377199713955e-05 1.69060947260644e-05 2.19248852549869e-05 2.84101846781612e-05 3.7090563182289e-05
y22 0.0787770434566316 0.0352823583415999 0.0131926504980897 0.00391822910243884 0.00103364425623272 0.000262713908759371 6.50274431084858e-05 1.49437453649715e-05 5.24280835216585e-06 1.3272611266242e-06 nan nan nan nan nan nan
y-err02 1.74531112970278e-06 1.86500190594435e-06 2.09346898278479e-06 2.38979819632609e-06 2.43746934469602e-06 2.6042819801626e-06 2.59168911178898e-06 2.72517575280281e-06 2.68783219415767e-06 2.80251578044788e-06 nan nan nan nan nan nan
y23 0.0787770434566316 0.0434944666187877 0.0303008094790239 0.0263858931693403 0.0253513290776621 0.025090880927439 0.0250236613712904 0.0250176667126328 0.0250070257079656 0.0249718029296882 nan nan nan nan nan nan
y-err03 1.74531112970278e-06 2.47322380046711e-06 3.35470056943288e-06 5.16352610258758e-06 7.36693179016756e-06 1.1100924124912e-05 1.56239107135525e-05 2.32122006152274e-05 3.24437519947096e-05 4.78377599999746e-05 nan nan nan nan nan nan
y24 0.0787783393944639 0.0352826882652482 0.013051635305573 0.00401192142516788 0.00104990508320098 0.000284820360686349 7.20424591074399e-05 1.79426740559294e-05 5.36475086182421e-06 7.18563210876979e-07 nan nan nan nan nan nan
y-err04 1.80843757721649e-06 1.93254213513849e-06 2.13402001751628e-06 2.45120608510872e-06 2.44051357118388e-06 2.61889665387357e-06 2.55059240876799e-06 2.70116762775853e-06 2.61492702645097e-06 2.75203544101682e-06 nan nan nan nan nan nan
y25 0.0787783393944639 0.043501163430459 0.0304436062714647 0.0264335843686009 0.0253784351613398 0.0251003446821632 0.0250303946879953 0.0250070394874783 0.0250209954715795 0.0249969118261314 nan nan nan nan nan nan
y-err05 1.80843757721649e-06 2.5628433351077e-06 3.43375382825389e-06 5.29522108420888e-06 7.35700941665446e-06 1.11162255894449e-05 1.53033304277315e-05 2.29244783511752e-05 3.13920797672847e-05 4.67167006595187e-05 nan nan nan nan nan nan
y26 0.0787797583894798 0.0352849252732521 0.0128004103152021 0.00417868079284037 0.000999451995539136 0.000382672982494878 8.45632333969856e-05 3.72003230075129e-05 6.5109738311701e-06 4.61102351305248e-06 nan nan nan nan nan nan
y-err06 1.82667261576508e-06 1.95193108486202e-06 2.1283298279641e-06 2.46226860570534e-06 2.42287113514142e-06 2.62642355767188e-06 2.53208098075347e-06 2.71170686046468e-06 2.60065963102445e-06 2.76736289737316e-06 nan nan nan nan nan nan
y27 0.0787797583894798 0.0434894130089002 0.0306938577160258 0.0265164917748117 0.025515936104911 0.0251347942229945 0.0250408295655214 0.0250060625398407 0.0250111117691582 0.0249926795795749 nan nan nan nan nan nan
y-err07 1.82667261576508e-06 2.58840309039915e-06 3.4512347726369e-06 5.31571201149023e-06 7.2228157026212e-06 1.08603530371253e-05 1.47037966639132e-05 2.20101939071952e-05 2.97218161702285e-05 4.44574992582991e-05 nan nan nan nan nan nan
y28 0.07877939360569 0.0352828360948783 0.013223051528149 0.00389615798481817 0.00102699792329723 0.000258353875662907 6.5773469516666e-05 1.53519326644232e-05 4.36910504354405e-06 1.38818147423502e-06 nan nan nan nan nan nan
y-err08 1.00719024756502e-06 1.07627673085614e-06 1.26953393077452e-06 1.49461247452628e-06 1.76927898763789e-06 2.10144795208066e-06 2.50032420786176e-06 2.9729779042309e-06 3.53010392756727e-06 4.20200572134519e-06 nan nan nan nan nan nan
y29 0.07877939360569 0.0434957138994105 0.0302724062046372 0.0263661521401881 0.0253355080772393 0.0250968000483083 0.0250370256132997 0.0250036096976961 0.0249948938026973 0.0250152428233026 nan nan nan nan nan nan
y-err09 1.00719024756502e-06 1.42728446290985e-06 2.03272407649224e-06 3.22942448094388e-06 5.34847532596486e-06 8.9664326947958e-06 1.50759767388806e-05 2.5338514569373e-05 4.26322541901974e-05 7.20181093466464e-05 nan nan nan nan nan nan
y30 0.0725716963514423 0.02613421031804 0.0181549772458329 0.0124095583177103 0.0084846823778912 0.00585078428609283 0.00407351498116598 0.00285469141674273 0.00200897896864236 0.00141728089226698 0.00100154407866979 0.000707691722917989 0.000499513510881238 0.000353175098579801 0.000250094470701447 0.000176634183995438
y-err10 9.28610874237346e-07 4.73574202224797e-07 5.17735725361068e-07 5.63299295153197e-07 6.1162185810773e-07 6.64235224147498e-07 7.22247709149942e-07 7.86180164511364e-07 8.56444582634629e-07 9.33430314933479e-07 1.01784682733099e-06 1.1097632226537e-06 1.20939863797154e-06 1.31913711428803e-06 1.43876124938415e-06 1.57953410828709e-06
y31 0.0725716963514423 0.0541803688326724 0.0416043553568161 0.0338119410534925 0.029360040107131 0.0269317508945208 0.0256693147873333 0.0250333701597753 0.0247067352616346 0.0245357482886092 0.0244580756651144 0.0244187439719402 0.0244024622340337 0.0243907121122295 0.0243789249235152 0.024349131789063
y-err11 9.28610874237346e-07 1.27443899845814e-06 1.48711749401592e-06 1.77666053176317e-06 2.18115164491578e-06 2.73704668280264e-06 3.48588979015921e-06 4.47902408129419e-06 5.78048588405211e-06 7.4764417551422e-06 9.6837966695254e-06 1.25510912207978e-05 1.62755090120752e-05 2.11075035019236e-05 2.7351546207293e-05 3.57101925767753e-05
y32 0.0725712208808636 0.02365664875796 0.0114423914304169 0.00550285870833499 0.00270489307987503 0.00134628244748392 0.000671321439590872 0.000336201466556148 0.000167342231423788 8.35644277118506e-05 nan nan nan nan nan nan
y-err12 1.54367450261317e-06 8.63539588773221e-07 9.77789491797554e-07 1.12726861687274e-06 1.15423159813884e-06 1.23470723451262e-06 1.22840685704679e-06 1.29203763444175e-06 1.27381895900308e-06 1.32645728523056e-06 nan nan nan nan nan nan
y33 0.0725712208808636 0.0416026979923348 0.0293826704239398 0.0256896778109964 0.0247084257207819 0.0244612383963527 0.0243974370263676 0.0243917635830177 0.0243816671779301 0.024348206766546 nan nan nan nan nan nan
y-err13 1.54367450261317e-06 2.3137427101888e-06 3.20343515452029e-06 4.96056318406018e-06 7.08861299889355e-06 1.06858348457063e-05 1.50412618150388e-05 2.23467812959892e-05 3.12346698103164e-05 4.6057484286318e-05 nan nan nan nan nan nan
y34 0.0725723126367146 0.0236591503321755 0.0114006033438291 0.0055145883436726 0.00272043189731741 0.00135788196803329 0.000677822716092221 0.000338486438460777 0.000169264530521184 8.45766587997211e-05 nan nan nan nan nan nan
y-err14 1.59950457313818e-06 8.94834178092468e-07 9.97667706385819e-07 1.15485939779832e-06 1.1551779173875e-06 1.23948922726384e-06 1.20775318984863e-06 1.27901841204747e-06 1.23713023713468e-06 1.30428800324278e-06 nan nan nan nan nan nan
y35 0.0725723126367146 0.0416088122106555 0.0295167931086527 0.0257348499860289 0.0247216827082568 0.0244647061032373 0.0244009033662858 0.024380192187696 0.0243942231365114 0.0243717551380995 nan nan nan nan nan nan
y-err15 1.59950457313818e-06 2.39755817620091e-06 3.27820033914003e-06 5.086708137092e-06 7.07769469378283e-06 1.06996146497923e-05 1.47318671340317e-05 2.20696599073783e-05 3.02212096637139e-05 4.49761937923315e-05 nan nan nan nan nan nan
y36 0.072573508057575 0.0236558451435762 0.0113146544881256 0.00553850600073303 0.00278611109902105 0.00143031157581334 0.000722593209428999 0.000369722192771399 0.000186581218600848 9.43893715534279e-05 nan nan nan nan nan nan
y-err16 1.6156291719055e-06 9.03782553216687e-07 9.96538515691744e-07 1.1573510741306e-06 1.14537077216181e-06 1.23263858617839e-06 1.18938754728156e-06 1.26459748981355e-06 1.21190749482905e-06 1.28737470563477e-06 nan nan nan nan nan nan
y37 0.072573508057575 0.0415980839650415 0.0297517448145342 0.025813367438768 0.0247600128336749 0.0244562018036432 0.0243667535240563 0.0243577841567388 0.0243697783961032 0.0243602043120586 nan nan nan nan nan nan
y-err17 1.6156291719055e-06 2.42151403383184e-06 3.29361510249121e-06 5.10574041211881e-06 6.9399412642758e-06 1.04471214124081e-05 1.41460193888547e-05 2.11827373295809e-05 2.86071100171724e-05 4.27964401170967e-05 nan nan nan nan nan nan
y38 0.0725732007488097 0.0236570293808956 0.0114506056747023 0.00549856491134326 0.00270219949730352 0.00134393336729264 0.000671417398058801 0.000335603729818425 0.000167092353229969 8.30294949090326e-05 nan nan nan nan nan nan
y-err18 8.90825696112096e-07 4.98342062893453e-07 5.92817309493301e-07 7.0516089460855e-07 8.37855651900088e-07 9.96058707000702e-07 1.18534540632833e-06 1.41064154278805e-06 1.67007068324317e-06 1.9809385873614e-06 nan nan nan nan nan nan
y39 0.0725732007488097 0.0416038367717911 0.0293559876272187 0.0256709781615086 0.0246936201077075 0.0244669506756435 0.0244101729617387 0.0243784291997814 0.0243701490864892 0.0243894804497938 nan nan nan nan nan nan
y-err19 8.90825696112096e-07 1.33524615739816e-06 1.94115255446395e-06 3.10257965751431e-06 5.14655392196486e-06 8.63108991895623e-06 1.45134720408724e-05 2.43943542051483e-05 4.10442467872578e-05 6.93333400696265e-05 nan nan nan nan nan nan
y40 31.9999999999797 64.0000000000477 127.999999999919 256.000000000323 511.999999999289 1023.99999999892 2047.99999999886 4095.99999999692 8192.00000000065 16384 32768.0000000018 65535.9999999783 131071.999999885 262144.000000123 524288.000000118 1048575.9999994
y41 31.9999999999907 128 420.119770748577 1483.47137526016 3266.55478739852 8551.60809490339 16821.6006004461 41039.2664076598 78089.6799538067 184871.711465308 nan nan nan nan nan nan
y42 31.99999999998 128 394.97311130911 1421.42900234153 2831.71543512373 7522.67053116228 13557.4700529795 34101.3850568539 59984.2489210713 146962.402892292 nan nan nan nan nan nan
y43 32.0000000000204 128.000000000036 378.275154347062 1384.30570825908 2580.07223531151 6939.85092822754 11863.102337756 30463.842216283 51087.6795252501 128106.014208246 nan nan nan nan nan nan
y44 32.0000000000683 128.000000000065 511.999999999687 2047.99999999783 8192.00000000463 32768.0000000131 131071.999999801 524288.000000632 2097152.0000002 8388607.99999887 nan nan nan nan nan nan
y45 5.32759808281679e-10 1.31146567499749e-09 2.33514624877543e-09 4.45672657047046e-09 8.659706993543e-09 1.71678994116307e-08 3.40222263524952e-08 7.40755681689231e-08 1.43515680064091e-07 2.82575114946506e-07 5.58131804609968e-07 1.11011589951188e-06 2.21861990495561e-06 4.42279719267137e-06 8.73200170498349e-06 1.778933084021e-05
y46 5.29103642789464e-10 2.40691566732914e-09 1.59346509525084e-08 3.25928733981544e-08 6.21243252633289e-08 1.51975135238897e-07 2.94861711397479e-07 7.15608327909581e-07 1.3791451658577e-06 3.47849868441172e-06 nan nan nan nan nan nan
y47 5.34592789168599e-10 2.43612788711626e-09 1.53390717274009e-08 3.17091452967398e-08 5.40467582579559e-08 1.3386757616887e-07 2.39153349017042e-07 5.96955244674325e-07 1.04396785272653e-06 2.66250851360906e-06 nan nan nan nan nan nan
y48 5.32466086062758e-10 2.40661717718209e-09 1.59302088216452e-08 3.11253087409187e-08 5.04901010516171e-08 1.24651930450924e-07 2.09841771658378e-07 5.33268083239453e-07 8.92321244692182e-07 2.32700178376566e-06 nan nan nan nan nan nan
y49 5.30228694142819e-10 2.40093099060614e-09 8.70643492013776e-09 3.39642468046918e-08 1.35240819743376e-07 5.41446505578929e-07 2.16754553278505e-06 8.48454303339933e-06 3.14899257878609e-05 0.000121740913023614 nan nan nan nan nan nan
y50 1.51288448677512 1.46751595488338 1.39018637210309 1.29640068232825 1.20439220168942 1.12264776202652 1.05372341931458 0.996919938040646 0.94990762689306 0.910588323772255 0.877915551049086 0.850415345964012 0.827609544131638 0.80856261877534 0.792711013350115 nan
y51 1.41445358030911 1.28084108904304 1.03195527126516 1.01801604996997 0.855761775152062 0.87981249767204 0.757704005377094 0.807937512380998 0.708952709091732 nan nan nan nan nan nan nan
y52 1.4143944857961 1.29737820477772 1.02744940424344 1.05459528797887 0.852340320430396 0.912540142582428 0.748623191692765 0.837075215198927 0.698077851913472 nan nan nan nan nan nan nan
y53 1.41452962119751 1.30451712402298 1.02441113115728 1.08335282037332 0.855346131455774 0.938457896305348 0.747349112710034 0.859517886933929 0.693871427580832 nan nan nan nan nan nan nan
y54 1.41444929613981 1.21978293263774 0.997494728580072 0.840599453089321 0.73667907878873 0.666429398649511 0.617655819599804 0.58288852934405 0.558148323378 nan nan nan nan nan nan nan
y55 15 14 13 13 13 12 12 12 12 10 10 9 9 9 nan nan
y56 9 9 8 8 8 8 7 7 7 7 6 6 6 6 nan nan
y57 9 9 9 8 8 8 7 7 7 7 6 6 6 6 nan nan
y58 9 9 9 9 8 8 7 7 7 7 7 6 6 6 nan nan
y59 9 9 8 8 8 8 8 7 7 7 7 7 7 7 nan nan
y60 0 0 0 0 0 0 0 0 0 0 0 0 0 0 nan nan


==> imgs/model-max/data.dat <==
x 1e-06 1.41421356237e-06 2e-06 2.82842712475e-06 4e-06 5.65685424949e-06 8e-06 1.1313708499e-05 1.6e-05 2.2627416998e-05 3.2e-05 4.52548339959e-05 6.4e-05 9.05096679919e-05 nan
y 7.7590247858e-07 1.235527659584e-06 1.539632126586e-06 2.52866705087e-06 3.20744975085e-06 4.78645850771e-06 5.9073416657e-06 1.002526274361e-05 1.282725266238e-05 2.18750548421e-05 2.63929140373e-05 4.05481457818e-05 4.93079256033e-05 7.79215423947e-05 nan
y01 9.00465882366e-07 1.105097380656e-06 1.387498229886e-06 1.792411084121e-06 3.70758607619e-06 4.49483000227e-06 5.59938767464e-06 7.15616012191e-06 1.434824655769e-05 1.754946413325e-05 2.205539665669e-05 2.851837726279e-05 5.84552563958e-05 7.11552846926e-05 nan
y02 9.10192039577e-07 1.111447430658e-06 1.417726824194e-06 1.843705823835e-06 3.74717329037e-06 4.52877909461e-06 5.83311524364e-06 7.58804572288e-06 1.434073072462e-05 1.744054135708e-05 2.200318102316e-05 2.859005390346e-05 5.72321422546e-05 6.98984063239e-05 nan
y03 6.27148354348e-07 1.243992717059e-06 1.55276367491e-06 1.994675322291e-06 3.69351551045e-06 4.51391099784e-06 5.7620097673e-06 7.30182085823e-06 1.543957545607e-05 1.879754384036e-05 2.339293237553e-05 2.986895143033e-05 5.65452865691e-05 6.93212476926e-05 nan
y04 8.88982040837e-07 1.090250681609e-06 1.3435370658e-06 1.741800579824e-06 3.65209108663e-06 4.41163041106e-06 5.49021732952e-06 7.08862765782e-06 1.403598935191e-05 1.748545870751e-05 2.197189262521e-05 2.821244650681e-05 5.75206043749e-05 7.00376460217e-05 nan
y05 3.97473187976937e-07 7.62440956439403e-07 5.00899662244942e-07 8.64604974895318e-07 1.73056663038424e-06 2.85905368353919e-06 2.46518507649308e-06 4.24119360237251e-06 2.99865571350914e-06 5.73957840349951e-06 5.80490415655972e-06 1.40848245175066e-05 1.7964285293978e-05 2.55158593362138e-05 nan
y06 1.01929585269618e-07 1.23497398023037e-07 1.99033509346979e-07 2.94508259502378e-07 4.3237912686323e-08 3.02797845201891e-07 7.72239619292845e-07 2.43798879913035e-06 2.63161912353294e-06 3.15474576079373e-06 5.68725784003154e-06 3.78807823088706e-06 4.16041497871297e-06 1.22055840242036e-05 nan
y07 8.29395345165827e-08 1.75255070183336e-07 1.7524458432918e-07 6.7368555491977e-08 5.57430822370605e-07 9.42125211549007e-07 2.82407078473247e-09 5.42438651130036e-07 6.29140273356585e-06 1.02655598088293e-05 1.04638955667615e-05 9.29839343656092e-06 2.49051196312159e-05 2.01076293172993e-05 nan
y08 8.16104742527206e-08 1.96327344190541e-07 1.62530291194693e-07 1.86399411436435e-07 8.43796227666094e-07 1.59734980139281e-06 1.03676988874753e-06 4.0773321545658e-06 3.45815240748769e-06 5.66486230343152e-06 1.01180828012971e-05 9.48666500729214e-06 1.34619989493229e-05 1.71383680410227e-05 nan
y09 2.61040870008214e-07 4.52251502638772e-07 3.35768024180456e-07 2.3891958171162e-07 7.03901042612819e-07 5.10570949516513e-07 4.47876379625544e-07 6.52840725344668e-07 1.04408424998878e-06 1.86967005642554e-07 7.29704328329478e-07 2.14917382658801e-06 2.07074755922032e-06 1.46403788471779e-05 nan
x01 0.00112462515501119 0.00159046014679929 0.00224925031002238 0.00318092029360982 0.00449850062004475 0.00636184058720839 0.00899700124008951 0.0127236811744393 0.017994002480179 0.0254473623488786 0.035988004960358 0.0508947246976446 0.0719760099207161 0.101789449395402 nan
y10 9.503131510524 9.26763334780744 9.29775418112 9.04627805391237 9.03090884608 8.76085733784863 8.730135527424 8.48912793602287 8.594082496512 8.15093789493396 8.4474232832 7.92680071166632 8.770008645632 8.21408196198798 nan
y11 6.794818266692 6.79215014461827 6.794562671872 6.79693376411431 6.759311547392 6.75559494860231 6.781122572288 6.8667226521785 6.72720232448 6.87261974529851 7.279554527232 8.11944863332999 7.677371219968 9.21183400755646 nan
y12 6.66821736307 6.67617994237878 6.67519994648 6.67586981019398 6.633221407744 6.64077535436241 6.676281188352 6.73869223528215 6.593155350528 6.71111833192208 7.053134331904 7.69257714481873 7.348878835712 8.71248900915622 nan
y13 6.945718060668 6.90776647959377 6.910439032848 6.9053433303226 6.83544839168 6.85022072421823 6.830633598976 6.91252042139462 6.740778975232 6.82742009038639 7.092926152704 7.70219153816271 7.455095390208 8.71710274355622 nan
y14 8.35478072582 8.40950534613519 8.535807306736 8.82461755906377 8.330101472256 8.60336695090476 9.173343162368 10.5234799575324 8.78012121088 10.0680542454031 12.741174820864 18.1915976990406 12.127244386304 17.4938327613525 nan
y15 4.72291401147622e-10 4.5686563825329e-10 4.48224912643527e-10 4.31448875428679e-10 4.27942165375204e-10 4.18129661558807e-10 4.15861953735515e-10 4.12367034912858e-10 4.18278564452026e-10 4.163974609385e-10 4.40792480468763e-10 4.57213378906298e-10 4.87071289062425e-10 4.87101562500586e-10 nan
y16 2.95128587245613e-10 2.94189880847474e-10 2.92406479835508e-10 2.89623687744895e-10 2.8185704803509e-10 2.73925827026e-10 2.70472259521779e-10 2.74128143311587e-10 2.75371032714923e-10 2.8524963378942e-10 3.1103222656256e-10 3.40546386718009e-10 3.35833007812608e-10 3.73294921875145e-10 nan
y17 2.92991977691223e-10 2.9247922229652e-10 2.90946284293892e-10 2.89000782013397e-10 2.80496902465558e-10 2.73721519470029e-10 2.68948120117414e-10 2.72620391846686e-10 2.73761169433569e-10 2.8438903808671e-10 3.07615722655898e-10 3.32742675781488e-10 3.28196289062461e-10 3.64035156250063e-10 nan
y18 3.18873958111148e-10 3.17480952738608e-10 3.17138761520451e-10 3.15707429887081e-10 3.06837928771736e-10 3.02382034301493e-10 2.98215682983066e-10 3.01726959229127e-10 3.00187622070306e-10 3.08545043946004e-10 3.24353271484605e-10 3.54678222656074e-10 3.52000976562483e-10 3.8383007812557e-10 nan
y19 3.34460691929247e-10 3.35192780015927e-10 3.35446641922032e-10 3.39067260743298e-10 3.33251754760208e-10 3.39857711791778e-10 3.50676254272269e-10 3.61331665040116e-10 3.48134765625011e-10 3.82748046875911e-10 4.4263037109333e-10 5.59608398436513e-10 5.89903320312381e-10 7.58919921874902e-10 nan
x02 0 1 2 3 4 5 6 7 8 9 10 11 12 13 14
y20 0.00505824586569361 0.00192525526455552 0.00102715945880741 0.000532771829520146 0.000271923184214785 0.000137333071105909 6.90391670067566e-05 3.46161377077947e-05 1.73172230938877e-05 8.64753278532414e-06 4.32403636233474e-06 2.18722926110066e-06 1.0672690059051e-06 5.32021310073393e-07 2.76717705034954e-07
y-err 0.00118972081980005 8.18492342229572e-08 2.0558493466459e-07 1.93437725912269e-07 1.80426733045454e-07 1.671064877141e-07 1.54170418411925e-07 1.41914133243844e-07 1.30254852011175e-07 1.1908167905968e-07 1.09996421067696e-07 1.00898872584902e-07 9.24605902622293e-08 8.4119089180124e-08 7.07163384170977e-08
y21 0.00505824586569361 0.00299677751249834 0.00196982562560887 0.00143670894658387 0.00116522916946639 0.00102823694848851 0.000958757026493547 0.00092423036354898 0.00090676788962953 0.000898302379995941 0.00089129487253558 0.000900914703906988 0.000873734133297015 0.00089715024463741 0.000900714401200737
y-err01 0.00118972081980005 5.70687645690907e-07 1.81720317356943e-06 2.33355829377209e-06 3.18689328755273e-06 4.57057876111929e-06 6.76860367995931e-06 1.02167642973995e-05 1.55759858496306e-05 2.38289022512296e-05 3.67912559644027e-05 5.67982589052789e-05 8.69196137182328e-05 0.000138511640106956 0.000188144324541404
y22 0.00492201165171713 0.00295236347161086 0.000804249440972387 0.000206832346988521 5.20152737722922e-05 1.30186825389594e-05 3.2623982074513e-06 8.00888354302235e-07 1.82058263187484e-07 nan nan nan nan nan nan
y-err02 5.90505016933619e-07 2.91642702359134e-07 2.47671650483697e-07 2.07006941878773e-07 1.511855068731e-07 1.1475093072043e-07 8.11571024349283e-08 5.99591039096182e-08 4.01830217150299e-08 nan nan nan nan nan nan
y23 0.00492201165171713 0.0019700122004889 0.00116546131392447 0.00095904824315917 0.00090695815784082 0.000896093304663235 0.00089651830547086 0.000876785086496307 0.0008982014001074 nan nan nan nan nan nan
y-err03 5.90505016933619e-07 1.51510040352718e-06 2.48728171839299e-06 5.07156385541586e-06 1.00167075837529e-05 2.1262429832746e-05 4.23643649538889e-05 8.87390484568276e-05 0.000179542603631316 nan nan nan nan nan nan
y24 0.0049221407167913 0.00295231025036344 0.000801966186015196 0.0002085095877511 5.24173809533263e-05 1.32750429454595e-05 3.3688698697841e-06 8.2048873470094e-07 2.04809199879304e-07 nan nan nan nan nan nan
y-err04 5.93292343897475e-07 2.93004610271534e-07 2.44909375711065e-07 2.06140594554273e-07 1.47118477099913e-07 1.12343887415055e-07 7.77046982900029e-08 5.84688617714467e-08 3.93537628954433e-08 nan nan nan nan nan nan
y25 0.0049221407167913 0.00196986006646911 0.00116839805255635 0.000959328581517261 0.000905105101823769 0.000895387183091976 0.000887671480973537 0.00088663354771603 0.000898587405502063 nan nan nan nan nan nan
y-err05 5.93292343897475e-07 1.52219568688109e-06 2.46432210972082e-06 5.03395868099341e-06 9.66096936070649e-06 2.05050560604009e-05 3.93838548013521e-05 8.52415014593583e-05 0.000163559363550315 nan nan nan nan nan nan
y26 0.00477655926255102 0.00295234671008912 0.000796762638706213 0.000212320637641981 5.18875850735886e-05 1.46961503058536e-05 3.50556694873159e-06 1.04215746879937e-06 2.55129143184538e-07 9.0649167863236e-08 nan nan nan nan nan
y-err06 0.0011562830224671 1.27252974681073e-07 2.39600114482056e-07 2.03675605979335e-07 1.44413422878557e-07 1.16003869909215e-07 8.06501501782438e-08 6.64767420897106e-08 4.61340432843904e-08 3.8484384257506e-08 nan nan nan nan nan
y27 0.00477655926255102 0.00196982728635437 0.00117309240391736 0.000960748085742417 0.000907443139996792 0.000895792104544493 0.000890015842404908 0.000889257656637502 0.000886456919036644 0.000907774938531489 nan nan nan nan nan
y-err07 0.0011562830224671 6.61062137551505e-07 2.42073073402336e-06 4.92950202493929e-06 9.23165552122157e-06 1.87369956451274e-05 3.51361281322511e-05 6.60816477486666e-05 0.000119820304615651 0.000213222253166673 nan nan nan nan nan
y28 0.00492210247816867 0.0029521564342731 0.000804822329089079 0.000206600026099918 5.19369512450343e-05 1.3029229882377e-05 3.24250848243546e-06 7.77628263734309e-07 9.11685390860839e-08 nan nan nan nan nan nan
y-err08 5.60786328277808e-07 2.76954008718387e-07 2.47135032507731e-07 2.13132537988444e-07 1.80710609366518e-07 1.52616091027944e-07 1.28476073025412e-07 1.06532250703462e-07 6.79646237867373e-08 nan nan nan nan nan nan
y29 0.00492210247816867 0.00196985247774423 0.00116490954544646 0.00095822129834885 0.000906965270467214 0.000895833541944379 0.000886602515865052 0.000887968650282216 0.00094311229319419 nan nan nan nan nan nan
y-err09 5.60786328277808e-07 1.43882840344944e-06 2.48088764604501e-06 5.22005016914174e-06 1.19780509887077e-05 2.82624242056713e-05 6.68000125216716e-05 0.00016211662837468 0.000514781673733194 nan nan nan nan nan nan
y30 0.0050326600144558 6.1458698953096e-05 2.51621098560051e-05 9.8580142126033e-06 3.73054023471883e-06 1.37306357528894e-06 4.96930791429112e-07 1.78157130077102e-07 6.33547061991535e-08 2.24137268458653e-08 7.9597977521031e-09 2.84050015669085e-09 9.87819116468592e-10 3.30591708805143e-10 1.27131462086111e-10
y-err10 0.0011807054713964 4.37547833205608e-09 8.09449199923757e-09 5.56157627839003e-09 3.75042827266968e-09 2.49037635210483e-09 1.63669750193673e-09 1.07186884769448e-09 6.95388032139976e-10 4.51485165211656e-10 2.95165365731362e-10 1.91217198759632e-10 1.23773817254531e-10 7.26363728101393e-11 4.58388974982111e-11
y31 0.0050326600144558 0.00298779683703893 0.00196594541261357 0.00143464481398668 0.00116387141044902 0.00102717967726627 0.000957837811457696 0.000923376161784074 0.000905945661623867 0.000897495432830035 0.000890500465985772 0.000900103056603272 0.000872970721961326 0.000896345366075957 0.000899903114768206
y-err11 0.0011807054713964 5.68124240446326e-07 1.81183646551187e-06 2.32853113784574e-06 3.18132472150283e-06 4.56353111910894e-06 6.75887184698853e-06 1.02026036089629e-05 1.55548049530739e-05 2.37968011322998e-05 3.67420791525865e-05 5.67215206363213e-05 8.68057216841281e-05 0.000138325283342469 0.000187890185404508
y32 0.00489778545301749 7.28503942308747e-05 1.15423450908126e-05 1.59628255694285e-06 2.06425580768549e-07 2.60765742343967e-08 3.28716344395142e-09 3.99938245061753e-10 4.49504056184396e-11 nan nan nan nan nan nan
y-err12 5.86150712584242e-07 1.15565129202029e-08 5.25718290842555e-09 2.26857953068182e-09 8.40232371046562e-10 3.20603171027356e-10 1.12892179717646e-10 4.21120783382998e-11 1.36067348249832e-11 nan nan nan nan nan nan
y33 0.00489778545301749 0.00196613125241883 0.00116410301385022 0.000958128469626464 0.000906135584740746 0.000895290321452573 0.000895714560398815 0.000876016334408405 0.000897394634352245 nan nan nan nan nan nan
y-err13 5.86150712584242e-07 1.51062546565077e-06 2.48293474161012e-06 5.06426979558609e-06 1.00030835757779e-05 2.12338565623568e-05 4.23074070968661e-05 8.86223664609711e-05 0.000179300759895958 nan nan nan nan nan nan
y34 0.00489791324755541 7.28428562451347e-05 1.15265403374827e-05 1.60715701485286e-06 2.09700170947472e-07 2.68533709257497e-08 3.45242854603246e-09 4.16779189707479e-10 5.19746538695717e-11 nan nan nan nan nan nan
y-err14 5.8891737160071e-07 1.1609585917033e-08 5.20115718799413e-09 2.26534631523648e-09 8.24543244584673e-10 3.21938299379244e-10 1.12122206442115e-10 4.04159405665709e-11 1.47134363360754e-11 nan nan nan nan nan nan
y35 0.00489791324755541 0.00196597971778764 0.00116703289854713 0.000958408270189945 0.000904285886578421 0.00089458546488433 0.000886883520315403 0.000885847428668095 0.000897779946176736 nan nan nan nan nan nan
y-err15 5.8891737160071e-07 1.51770013969181e-06 2.46000440977173e-06 5.02671659013878e-06 9.64785604366054e-06 2.0477522286842e-05 3.93314265671374e-05 8.51281596592798e-05 0.00016333895456627 nan nan nan nan nan nan
y36 0.00475374374416236 7.284892368104e-05 1.14789861070225e-05 1.63856628714196e-06 2.21861062227953e-07 3.43054453663666e-08 4.68504312225589e-09 8.99122713853782e-10 1.31296962467754e-10 2.95452586333017e-11 nan nan nan nan nan
y-err16 0.00114800840519383 5.04253039924376e-09 5.09191420521433e-09 2.26004151482722e-09 8.5451522323882e-10 4.40609893179238e-10 1.78379704303258e-10 1.27489011135906e-10 4.72787349089344e-11 3.11502338680033e-11 nan nan nan nan nan
y37 0.00475374374416236 0.0019659470668163 0.00117171625812924 0.000959825048858159 0.000906619686944465 0.000894989661049929 0.000889223714205176 0.000888466877457613 0.000885671113167336 0.000906950883192463 nan nan nan nan nan
y-err17 0.00114800840519383 6.59109834946769e-07 2.4164723742004e-06 4.92239971924238e-06 9.21909257208442e-06 1.87118246118378e-05 3.50892310173035e-05 6.59935219539987e-05 0.000119661016663868 0.000212931982419963 nan nan nan nan nan
y38 0.00489787538536308 7.2840793733303e-05 1.15462359526769e-05 1.59587778449465e-06 2.06248868385993e-07 2.60987627548648e-08 3.2766885333924e-09 3.83105953624321e-10 1.64237869741253e-11 nan nan nan nan nan nan
y-err18 5.56651089318391e-07 1.09740596604532e-08 5.24468873130355e-09 2.336155253137e-09 1.00404970410598e-09 4.2413908798957e-10 1.82368895310512e-10 7.31630881209281e-11 1.58660724741749e-11 nan nan nan nan nan nan
y39 0.00489787538536308 0.00196597215896016 0.00116355253119738 0.00095730311029224 0.000906142684465381 0.000895031024209506 0.000885816451843914 0.000887180161958332 0.000942222832396616 nan nan nan nan nan nan
y-err19 5.56651089318391e-07 1.43457908377683e-06 2.47655389617931e-06 5.2125490242231e-06 1.1961759174225e-05 2.82244550811557e-05 6.67111946500557e-05 0.000161900744648227 0.000514053600293495 nan nan nan nan nan nan
y40 32 63.9999999999516 128 256 512 1024 2048 4096 8192 16384 32768 65536 131072 262144 524288
y41 32.0000000000316 128 420.121645983535 1483.42495698435 3266.35001117613 8551.64254351907 16813.2747886101 41073.2443503361 77912.6397496687 nan nan nan nan nan nan
y42 31.999999999984 128 394.973327987435 1421.38072183175 2831.34692386411 7523.74314430985 13551.3227001609 34035.2195283777 60798.0666803515 nan nan nan nan nan nan
y43 32 127.999999999901 378.281100035749 1384.28981530447 2579.94007251765 6941.23163608073 11875.2377787253 30490.7044194279 50942.6084300242 128073.894084884 nan nan nan nan nan
y44 31.9999999999857 127.999999999766 512 2048 8192 32768 131072 524288 2097152 nan nan nan nan nan nan
y45 9.9018216133125e-09 4.71042701060313e-09 5.24447488405558e-09 6.85817105995304e-09 7.44924560199232e-09 1.4001096268632e-08 2.77889410556129e-08 5.55514585684652e-08 1.13645538403328e-07 2.13171350218116e-07 3.76229515478738e-07 7.53558550068018e-07 1.61885792449728e-06 3.12558716925894e-06 6.61126696145105e-06
y46 1.62985302757753e-09 7.02465732403961e-09 1.0362222345137e-08 2.64333067041045e-08 5.08840151921787e-08 1.26794623591819e-07 2.49466610592871e-07 6.28830103733483e-07 1.54166081012022e-06 nan nan nan nan nan nan
y47 1.639682642976e-09 7.03131446917986e-09 9.90086637390577e-09 2.56009291445756e-08 4.50917990244187e-08 1.13326467713602e-07 2.04897037164931e-07 5.30101373380701e-07 1.26378549911932e-06 nan nan nan nan nan nan
y48 1.09076499939063e-08 6.99492583411043e-09 9.58568034891683e-09 2.52175038000551e-08 4.13306371884877e-08 1.04675000010896e-07 1.75242334603616e-07 4.65701491282489e-07 1.02233142613552e-06 2.95671838236048e-06 nan nan nan nan nan
y49 1.61025329709716e-09 7.03108162570839e-09 1.23661444904159e-08 3.40091844128882e-08 1.10975750831995e-07 4.61555578751594e-07 1.71846710012291e-06 6.89679308267063e-06 2.30215936899062e-05 nan nan nan nan nan nan
y50 1.06113804612197 0.984848184638011 0.910642639866417 0.841678582915921 0.789248129235017 0.755032077940019 0.73407132410552 0.722239323930246 0.715425172551942 0.712868288191872 0.70510128851106 0.719075051638428 0.69843331658373 0.706083492980818 nan
y51 0.981648070201541 0.816920109214267 0.627412473233205 0.70806696557 0.627154682030795 0.714925891313021 0.647632603980752 0.717588360203143 nan nan nan nan nan nan nan
y52 0.981686237865727 0.838253805788456 0.622644483794073 0.744653838375166 0.622246394719838 0.750321285561723 0.632050761343858 0.743454652587846 nan nan nan nan nan nan nan
y53 0.970000579430737 0.852459493697278 0.618893496657655 0.769332273402711 0.619797882307454 0.769304614631363 0.625347654215523 0.77525266018961 0.623419512456484 nan nan nan nan nan nan
y54 0.981682349572825 0.749544227921867 0.592066477041921 0.529007907962745 0.508494099087744 0.504517153426356 0.500272703428376 0.485307795629163 nan nan nan nan nan nan nan
y55 14 13 13 12 12 11 11 10 10 9 9 8 8 7 nan
y56 8 8 8 8 7 7 7 7 6 6 6 6 5 5 nan
y57 9 8 8 8 7 7 7 7 6 6 6 6 5 5 nan
y58 1 1 1 1 1 1 1 1 1 1 1 1 1 1 nan
y59 0 0 0 0 0 0 0 0 0 0 0 0 0 0 nan

